Exploring Meta Information for Audio-based Zero-shot Bird Classification

Advances in passive acoustic monitoring and machine learning have led to the procurement of vast datasets for computational bioacoustic research. Nevertheless, data scarcity is still an issue for rare and underrepresented species. This study investigates how meta-information can improve zero-shot audio classification, utilising bird species as an example case study due to the availability of rich and diverse meta-data. We investigate three different sources of metadata: textual bird sound descriptions encoded via (S)BERT, functional traits (AVONET), and bird life-history (BLH) characteristics. As audio features, we extract audio spectrogram transformer (AST) embeddings and project them to the dimension of the auxiliary information by adopting a single linear layer. Then, we employ the dot product as compatibility function and a standard zero-shot learning ranking hinge loss to determine the correct class. The best results are achieved by concatenating the AVONET and BLH features attaining a mean unweighted F1-score of .233 over five different test sets with 8 to 10 classes.

==> textfiles/Phoenicurus_ochruros.txt <==
Call a straight, slightly sharp whistle, 'vist', often repeated impatiently.
When highly agitated, a discreet clicking is added, 'vist, tk-tk-tk'. Song
loud, frequently given at first light from high perch, usually consists of
four parts: starts with a few whistles and a rattling repetition of same note,
followed by a pause c. 2 sec. long, then a peculiar crackling sound (not very
far-carrying), after which the verse terminates with some brief whistled notes,
e.g. 'si-srü TILL-ILL-ILL-ILL-ILL....... (krschkrschkrsch) SRÜsvisvi'; the
sequence of the four components may sometimes be switched around.

